Bounds and Constructions for Multi-Symbol Duplication Error Correcting Codes

In this paper, we study codes correcting $t$ duplications of $\ell$ consecutive symbols. These errors are known as tandem duplication errors, where a sequence of symbols is repeated and inserted directly after its original occurrence. Using sphere packing arguments, we derive non-asymptotic upper bounds on the cardinality of codes that correct such errors for any choice of parameters. Based on the fact that a code correcting insertions of $t$ zero-blocks can be used to correct $t$ tandem duplications, we construct codes for tandem duplication errors. We compare the cardinalities of these codes with their sphere packing upper bounds. Finally, we discuss the asymptotic behavior of the derived codes and bounds, which yields insights about the tandem duplication channel.

==> con1.csv <==
3,0
4,0
5,0.41504
6,0.67807
7,1.1926
8,1.5406
9,2
10,2.2451
11,2.6077
12,2.8707
13,3.0575
14,3.2318
15,3.4038
16,3.5426
17,3.6668
18,3.7808
19,3.8869
20,3.9835
21,4.0738
22,4.1581
23,4.2377
24,4.313
25,4.3843
26,4.4523
27,4.5171
28,4.5791
29,4.6385
30,4.6955
31,4.7503
32,4.8032
33,4.8541
34,4.9033
35,4.9508
36,4.9969
37,5.0414
38,5.0847
39,5.1267
40,5.1675
41,5.2071
42,5.2457
43,5.2833
44,5.32
45,5.3557
46,5.3905
47,5.4246
48,5.4578
49,5.4903
50,5.5221
51,5.5532
52,5.5836
53,5.6134
54,5.6426
55,5.6712
56,5.6993
57,5.7268
58,5.7538
59,5.7803
60,5.8064


==> con1_t3.csv <==
3,0
4,0
5,0.41504
6,1
7,1.6781
8,2.415
9,3.1926
10,4
11,4.8301
12,5.6781
13,6.5406
14,7.415
15,8.1926
16,8.9125
17,9.6077
18,10.193
19,10.715
20,11.167
21,11.642
22,11.978
23,12.286
24,12.561
25,12.818
26,13.057
27,13.279
28,13.484
29,13.68
30,13.865
31,14.041
32,14.21
33,14.373
34,14.528
35,14.679
36,14.824
37,14.964
38,15.1
39,15.231
40,15.358
41,15.482
42,15.602
43,15.719
44,15.833
45,15.944
46,16.052
47,16.157
48,16.26
49,16.36
50,16.459
51,16.554
52,16.648
53,16.74
54,16.83
55,16.918
56,17.004
57,17.089
58,17.172
59,17.253
60,17.333


==> con2.csv <==
3,0
4,0
5,0
6,0
7,0.093109
8,0.19265
9,0.29956
10,0.40009
11,0.50815
12,0.62062
13,0.73791
14,0.85407
15,0.96795
16,1.0789
17,1.1892
18,1.3004
19,1.4131
20,1.5262
21,1.6383
22,1.7487
23,1.8576
24,1.9657
25,2.0735
26,2.1811
27,2.2884
28,2.3949
29,2.5004
30,2.6049
31,2.7085
32,2.8111
33,2.9129
34,3.0136
35,3.1131
36,3.2116
37,3.3089
38,3.4052
39,3.5003
40,3.5941
41,3.6866
42,3.7777
43,3.8673
44,3.9554
45,4.042
46,4.1272
47,4.2109
48,4.293
49,4.3734
50,4.4523
51,4.5294
52,4.6047
53,4.6784
54,4.7503
55,4.8205
56,4.8889
57,4.9556
58,5.0206
59,5.0838
60,5.1453


==> con2_t3.csv <==
3,0
4,0
5,0
6,0
7,0.093109
8,0.19265
9,0.29956
10,0.41504
11,0.53239
12,0.65127
13,0.77118
14,0.89148
15,1.012
16,1.1327
17,1.2535
18,1.3743
19,1.4951
20,1.616
21,1.7368
22,1.8577
23,1.9785
24,2.0994
25,2.2202
26,2.3411
27,2.4619
28,2.5828
29,2.7036
30,2.8245
31,2.9453
32,3.0662
33,3.187
34,3.3079
35,3.4287
36,3.5496
37,3.6704
38,3.7913
39,3.9121
40,4.033
41,4.1538
42,4.2747
43,4.3955
44,4.5164
45,4.6372
46,4.7581
47,4.8789
48,4.9998
49,5.1206
50,5.2415
51,5.3623
52,5.4831
53,5.604
54,5.7248
55,5.8456
56,5.9664
57,6.0873
58,6.2081
59,6.3289
60,6.4498


==> sp_complex.csv <==
3,0
4,0
5,0
6,0
7,0.093109
8,0.14202
9,0.19265
10,0.23182
11,0.28575
12,0.33466
13,0.38345
14,0.42825
15,0.47399
16,0.51921
17,0.56407
18,0.60762
19,0.6503
20,0.69239
21,0.73408
22,0.77525
23,0.81578
24,0.85564
25,0.89488
26,0.9335
27,0.97151
28,1.0089
29,1.0457
30,1.0818
31,1.1173
32,1.1523
33,1.1868
34,1.2207
35,1.2541
36,1.287
37,1.3193
38,1.3512
39,1.3826
40,1.4135
41,1.4439
42,1.4738
43,1.5032
44,1.5322
45,1.5608
46,1.5889
47,1.6166
48,1.6439
49,1.6707
50,1.6972
51,1.7233
52,1.749
53,1.7744
54,1.7993
55,1.8239
56,1.8482
57,1.8721
58,1.8956
59,1.9189
60,1.9418


==> sp_complex_t3.csv <==
3,0
4,0
5,0
6,0
7,0.093109
8,0.19265
9,0.29956
10,0.40009
11,0.47644
12,0.54057
13,0.60983
14,0.69166
15,0.78023
16,0.86622
17,0.94523
18,1.0184
19,1.0902
20,1.164
21,1.2404
22,1.3176
23,1.3933
24,1.4669
25,1.539
26,1.6108
27,1.6831
28,1.7557
29,1.828
30,1.8994
31,1.9698
32,2.0395
33,2.1089
34,2.1782
35,2.2474
36,2.3163
37,2.3846
38,2.4524
39,2.5196
40,2.5863
41,2.6525
42,2.7182
43,2.7833
44,2.8479
45,2.912
46,2.9755
47,3.0385
48,3.1009
49,3.1627
50,3.2239
51,3.2845
52,3.3446
53,3.404
54,3.463
55,3.5214
56,3.5793
57,3.6368
58,3.6937
59,3.7502
60,3.8062


==> sp_dcc_l_3.csv <==
5,0
6,0
7,0.093109
8,0.19265
9,0.29956
10,0.40009
11,0.50015
12,0.59912
13,0.69736
14,0.79482
15,0.89148
16,0.98738
17,1.0825
18,1.1767
19,1.2702
20,1.3628
21,1.4544
22,1.5452
23,1.635
24,1.7239
25,1.8117
26,1.8986
27,1.9844
28,2.0691
29,2.1527
30,2.2353
31,2.3167
32,2.397
33,2.4761
34,2.554
35,2.6307
36,2.7062
37,2.7804
38,2.8535
39,2.9252
40,2.9957
41,3.0649
42,3.1329
43,3.1996
44,3.2649
45,3.329
46,3.3919
47,3.4534
48,3.5136
49,3.5726
50,3.6303
51,3.6868
52,3.7421
53,3.7961
54,3.8488
55,3.9004
56,3.9508
57,4.0001
58,4.0482
59,4.0952
60,4.1411


==> sp_simple.csv <==
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0.087463
18,0.16993
19,0.24793
20,0.32193
21,0.39232
22,0.45943
23,0.52356
24,0.58496
25,0.64386
26,0.70044
27,0.75489
28,0.80735
29,0.85798
30,0.90689
31,0.9542
32,1
33,1.0444
34,1.0875
35,1.1293
36,1.1699
37,1.2095
38,1.2479
39,1.2854
40,1.3219
41,1.3576
42,1.3923
43,1.4263
44,1.4594
45,1.4919
46,1.5236
47,1.5546
48,1.585
49,1.6147
50,1.6439
51,1.6724
52,1.7004
53,1.7279
54,1.7549
55,1.7814
56,1.8074
57,1.8329
58,1.858
59,1.8826
60,1.9069


==> sp_simple_t3.csv <==
3,0
4,0
5,0
6,0
7,0
8,0
9,0
10,0
11,0
12,0
13,0
14,0
15,0
16,0
17,0
18,0
19,0
20,0
21,0
22,0
23,0
24,0.13571
25,0.27763
26,0.41504
27,0.54822
28,0.67743
29,0.80289
30,0.92481
31,1.0434
32,1.1588
33,1.2712
34,1.3808
35,1.4877
36,1.592
37,1.6938
38,1.7933
39,1.8906
40,1.9857
41,2.0788
42,2.1699
43,2.2592
44,2.3466
45,2.4323
46,2.5164
47,2.5988
48,2.6797
49,2.7591
50,2.8371
51,2.9137
52,2.989
53,3.063
54,3.1357
55,3.2072
56,3.2776
57,3.3469
58,3.415
59,3.4821
60,3.5482

